Two-component Magnetic Field along the Line of Sight to the Perseus Molecular Cloud: Contribution of the Foreground Taurus Molecular Cloud

Optical stellar polarimetry in the Perseus molecular cloud direction is known to show a fully mixed bi-modal distribution of position angles across the cloud (Goodman et al. 1990). We study the Gaia trigonometric distances to each of these stars and reveal that the two components in position angles trace two different dust clouds along the line of sight. One component, which shows a polarization angle of -37.6 deg +/- 35.2 deg and a higher polarization fraction of 2.0 +/- 1.7%, primarily traces the Perseus molecular cloud at a distance of 300 pc. The other component, which shows a polarization angle of +66.8 deg +/- 19.1 deg and a lower polarization fraction of 0.8 +/- 0.6%, traces a foreground cloud at a distance of 150 pc. The foreground cloud is faint, with a maximum visual extinction of < 1 mag. We identify that foreground cloud as the outer edge of the Taurus molecular cloud. Between the Perseus and Taurus molecular clouds, we identify a lower-density ellipsoidal dust cavity with a size of 100 -- 160 pc. This dust cavity locates at l = 170 deg, b = -20 deg, and d = 240 pc, which corresponds to an HI shell generally associated with the Per OB2 association. The two-component polarization signature observed toward the Perseus molecular cloud can therefore be explained by a combination of the plane-of-sky orientations of the magnetic field both at the front and at the back of this dust cavity.

==> tab5.txt <==
====  ===  ========  ========  =====  ====  =====  =======  ==================  ========  =================  ======  ===============  =====  ===
Ref.  No.   ra_icrs  dec_icrs      P   d_P  theta  d_theta  Gaia No.            distance  d_distance         A_G     d_A_G             RUWE  Bad
              (deg)     (deg)    (%)   (%)  (deg)    (deg)                      (pc)      (pc) (pc)          (mag)   (mag)   (mag)
====  ===  ========  ========  =====  ====  =====  =======  ==================  ========  =================  ======  ===============  =====  ===
   1    1  50.89583  30.54518   1.15  0.10   80.0        2  123890260094849536  292.1     +5.7 -5.5          ---     ---     ---       0.87    0
   1    2  50.96720  30.58532   0.78  0.09   82.0        3  123891256527257088  290.2     +5.4 -5.3          0.325   +0.1290 -0.1534   0.93    0
   1    3  51.07634  30.26754   0.02  0.06  -35.0        6  120877357716054528  115.8     +0.9 -0.8          0.1053  +0.1098 -0.0883   0.98    0
   1    4  51.33642  30.06133   0.13  0.10  -74.0       21  120858764801761152  125.1     +0.8 -0.8          0.254   +0.2108 -0.2150   0.99    0
   1    5  51.44488  30.74159   0.64  0.09   76.0        4  120987682540431744  ---       ---  ---           ---     ---     ---       1.07    1
   1    6  51.45880  30.93167   1.38  0.09  -70.0        2  123999730221048320  313.7     +6.9 -6.6          ---     ---     ---       0.98    0
   1    7  51.61334  30.15060   1.14  0.07   85.0        2  120819186679044480  296.1     +5.6 -5.4          0.7603  +0.4418 -0.4440   1.03    0
   1    8  51.62439  30.78881   1.97  0.09  -59.0        1  120991672565773568  818.7     +53.2 -47.1        1.148   +0.6735 -0.2385   1.11    0
   1    9  51.82006  30.03606   0.55  0.09   76.0        5  120803686141726336  254.4     +5.0 -4.8          ---     ---     ---       0.95    0
   1   10  51.87204  30.72097   1.33  0.05  -61.0        1  120979406139173376  350.3     +9.3 -8.9          0.806   +0.1260 -0.1941   1.09    0
   1   11  51.88543  30.92379   0.06  0.09    5.0       43  121017270570836480  109.9     +1.0 -1.0          0.0085  +0.0575 -0.0045   1.03    0
   1   12  51.92226  31.64596   2.41  0.09  -84.0        1  124430219086983424  387.2     +10.7 -10.2        1.22    +0.8081 -0.3180   1.11    0
   1   13  51.97595  31.82171   2.00  0.09  -79.0        1  124439736734509824  1048.3    +82.5 -71.3        1.9957  +0.3371 -0.1537   0.99    0
   1   14  52.03171  31.17806   1.21  0.08   49.0        2  121027505477200768  530.8     +52.6 -43.9        2.0998  +0.3473 -0.2842   1.05    0
   1   15  52.06212  30.02189   0.65  0.09   78.0        4  120705971341514112  227.8     +3.8 -3.7          0.4873  +0.1250 -0.1954   1.25    0
   1   16  52.14279  30.76292   0.85  0.09   70.0        3  120954254810674304  234.0     +7.3 -6.9          ---     ---     ---       2.03    1
   1   17  52.19438  30.37530   0.97  0.02   -3.0        1  120908968675581824  533.4     +33.6 -29.8        1.3463  +0.3617 -0.2413   1.04    0
   1   18  52.21048  29.95460   1.78  0.10    1.0        2  120701843876610304  923.4     +69.8 -60.7        1.495   +0.1830 -0.1865   1.34    0
   1   19  52.38202  30.17711   0.85  0.11  -55.0        4  120715385909816448  644.1     +13.3 -12.7        ---     ---     ---       1.00    0
   1   20  52.42647  31.48750   0.60  0.14   51.0        7  121413438354208384  268.4     +3.1 -3.0          0.31    +0.1126 -0.1470   1.05    0
   1   21  52.50283  31.49121   0.75  0.10   49.0        4  121403061713265920  205.2     +2.9 -2.8          0.36    +0.0626 -0.0870   1.08    0
   1   22  52.53583  30.37887   0.88  0.09   73.0        3  120742044770513792  176.2     +3.2 -3.1          0.163   +0.0521 -0.0780   0.78    0
   1   23  52.56750  31.55731   0.15  0.17  -79.0       32  121427113530073600  433.1     +8.9 -8.5          ---     ---     ---       1.11    0
   1   24  52.61300  30.78216   0.56  0.10   67.0        5  120944840242414720  184.3     +2.3 -2.2          0.413   +0.1267 -0.1170   0.95    0
   1   25  52.64992  30.50680   1.02  0.09  -87.0        3  120748886654713984  ---       ---  ---           ---     ---     ---      35.62    1
   1   26  52.66991  31.61596   0.09  0.09   48.0       31  121427560206668544  103.5     +7.6 -6.6          ---     ---     ---      17.63    1
   1   27  52.80470  31.63863   1.37  0.10   20.0        2  121428552343102592  459.9     +11.4 -10.9        2.8117  +0.1084 -0.1540   1.05    0
   1   28  52.87033  30.51473   0.76  0.10   87.0        4  120746928149657856  294.9     +5.1 -5.0          ---     ---     ---       1.24    0
   1   29  52.93203  30.68193   0.87  0.08   69.0        3  121125778624451712  1273.3    +2412.6 -503.7     2.1205  +0.3059 -0.4962  14.45    1
   1   30  52.97420  30.93108   1.14  0.09   17.0        2  121325095170889856  588.4     +32.6 -29.4        1.956   +0.1393 -0.1727   1.35    0
   1   31  53.03012  31.68284   2.93  0.11  -36.0        1  121432404929813760  1753.6    +228.7 -181.4      1.9005  +0.2125 -0.1673   1.22    0
   1   32  53.03049  30.49333   0.24  0.10   27.0       12  121109625251564544  6520.9    +7777.0 -2297.3    ---     ---     ---       1.13    0
   1   33  53.05427  31.49686   0.49  0.11   63.0        6  121378833801685888  190.0     +4.0 -3.8          0.13    +0.1611 -0.1220   1.24    0
   1   34  53.18186  30.50529   0.21  0.09  -66.0       13  121107323149093504  1025.8    +98.3 -82.5        1.9475  +0.3095 -0.1376   1.37    0
   1   35  53.26659  30.57472   0.51  0.09   87.0        5  121113821435496960  262.1     +4.1 -4.0          0.26    +0.0816 -0.1256   1.02    0
   1   36  53.29268  30.83826   0.43  0.09  -37.0        6  121145363675296256  681.8     +58.4 -49.8        2.0745  +0.1523 -0.1448   1.07    0
   1   37  53.36162  31.44839   4.34  0.10  -26.0        1  121363990394700032  1626.3    +180.1 -147.5      2.5825  +0.2451 -0.3065   0.94    0
   1   38  53.46034  30.63908   2.29  0.10  -39.0        1  121069016336652928  3204.2    +694.1 -484.3      1.5497  +0.2164 -0.1628   1.22    0
   1   39  53.48121  31.16749   1.24  0.10   72.0        2  121167246533019136  277.3     +6.1 -5.9          0.118   +0.1668 -0.1124   0.99    0
   1   40  53.56785  31.02368   1.10  0.10   70.0        3  121153640076625664  196.9     +7.0 -6.5          1.148   +0.2210 -0.3881   3.09    1
   1   41  53.67020  31.13124   0.42  0.11   80.0        8  121155946474694912  231.3     +12.7 -11.4        0.7702  +0.1058 -0.2085   5.72    1
   1   42  53.84428  30.80063   3.58  0.11  -55.0        1  121096813365034624  783.6     +46.7 -41.7        ---     ---     ---       1.03    0
   1   43  53.87479  31.22687   0.02  0.12  -19.0       52  121249198804944512  70.4      +0.3 -0.3          0.12    +0.0748 -0.0898   1.00    0
   1   44  53.91931  30.92897   0.66  0.10   74.0        4  121193737891092096  240.6     +4.0 -3.9          0.2198  +0.1192 -0.0938   1.13    0
   1   45  53.96721  31.25027   0.34  0.11   70.0        9  121254249686561664  216.2     +2.5 -2.5          1.1152  +0.1609 -0.2313   1.18    0
   1   46  53.98096  31.04572   1.19  0.10   60.0        2  121196246151992832  282.8     +97.7 -57.8        ---     ---     ---      34.12    1
   1   47  53.97810  31.56327   1.46  0.10  -34.0        2  121286371745729920  1185.3    +97.4 -83.7        0.834   +1.1335 -0.2050   1.10    0
   1   48  53.98096  31.04572   1.21  0.10   59.0        2  121196246151992832  282.8     +97.7 -57.8        ---     ---     ---      34.12    1
   1   49  54.03684  31.31041   0.11  0.10  -48.0       26  121254932585133568  13.7      +0.0 -0.0          0.4477  +0.3083 -0.1928   1.24    0
   1   50  54.14836  31.07457   0.34  0.08  -70.0        7  121201468832751232  149.9     +1.9 -1.9          0.7213  +0.3067 -0.2716   1.10    0
   1   51  54.16107  31.05619   4.48  0.21  -34.0        1  121189649082781056  638.1     +40.2 -35.7        2.8217  +0.1144 -0.1258   0.97    0
   1   52  54.17278  31.51696   1.12  0.06  -24.0        2  121282351656349440  508.1     +18.6 -17.3        1.2622  +0.4759 -0.3087   1.09    0
   1   53  54.18036  31.57433   1.67  0.11   69.0        2  121284245738106496  1749.9    +175.0 -145.9      1.1075  +0.2630 -0.1551   1.25    0
   1   54  54.35885  31.66327   0.44  0.11   62.0        7  121290293052048512  263.8     +4.9 -4.8          0.2125  +0.2048 -0.0781   1.08    0
   1   55  54.38635  30.98105   4.69  0.10  -35.0        1  121186251764322816  566.5     +31.8 -28.6        ---     ---     ---       2.22    1
   1   56  54.43801  31.11620   5.06  0.10  -28.0        1  121211368733067392  1469.3    +128.9 -109.7      2.252   +0.1154 -0.2014   1.11    0
   1   57  54.60139  31.19926   9.14  0.13  -30.0        1  121213189799197952  323.4     +6.0 -5.8          2.1622  +0.5184 -0.1927   0.94    0
   1   58  54.63578  31.62463   1.90  0.13  -44.0        2  217317412374494464  1039.3    +48.5 -44.3        ---     ---     ---       1.24    0
   1   59  54.64957  31.94160   1.23  0.09  -43.0        2  217378126032167040  590.4     +26.2 -24.0        1.349   +0.0801 -0.0986   1.02    0
   1   60  54.72242  31.39893   0.62  0.09   75.0        4  121222673086983296  269.9     +6.2 -5.9          0.825   +0.2280 -0.3057   1.21    0
   1   61  54.74497  31.40000   4.27  0.17  -47.0        1  121222874949752576  441.3     +12.2 -11.6        2.229   +0.4230 -0.2790   1.19    0
   1   62  54.81309  31.47158   0.10  0.18  -33.0       52  217299991987187072  ---       ---  ---           ---     ---     ---      18.61    1
   1   63  54.82932  31.80017   1.05  0.10  -41.0        3  217325555632522624  324.8     +5.2 -5.1          ---     ---     ---       0.99    0
   1   64  54.88706  32.05275   0.46  0.10   77.0        6  217356956137557760  ---       ---  ---           ---     ---     ---       1.04    1
   1   65  54.93536  31.60641   0.40  0.10   78.0        7  217302740766251904  274.1     +4.6 -4.4          0.2675  +0.1540 -0.0805   0.99    0
   1   66  55.06521  32.03962   0.40  0.11   74.0        8  217352528027132928  154.4     +1.2 -1.2          0.1643  +0.1528 -0.0973   1.14    0
   1   67  55.06595  32.15459   0.12  0.10  -61.0       23  217358644060557696  328.8     +5.9 -5.7          ---     ---     ---       0.95    0
   1   68  55.34232  31.90938   1.95  0.09  -17.0        1  217336825626699008  317.2     +7.5 -7.2          2.1103  +0.4188 -0.1361   1.00    0
   1   69  55.54531  32.13799   2.33  0.10  -35.0        1  217439831827027456  829.0     +183.0 -127.0      ---     ---     ---       1.42    1
   1   70  55.74965  32.15404   2.31  0.09  -32.0        1  216690171054418688  1839.0    +798.6 -427.4      2.4545  +0.0546 -0.1230   1.12    0
   1   71  55.78946  31.44312   2.00  0.23    6.0        3  216511264192254848  435.7     +9.1 -8.7          ---     ---     ---       1.17    0
   1   72  55.85329  32.29404   2.74  0.09  -26.0        1  216697219097192448  858.3     +54.6 -48.5        1.6813  +0.5135 -0.1104   1.05    0
   1   73  55.86057  31.50154   3.10  0.11   50.0        1  216517380225679616  228.3     +3.6 -3.5          0.549   +0.3331 -0.1853   0.98    0
   1   74  56.10579  32.49172   0.79  0.16   27.0        6  216724913046354304  3696.0    +4735.0 -1329.2    ---     ---     ---       0.97    1
   1   75  56.28494  32.57228   2.28  0.10  -40.0        1  216728757040319744  1176.2    +111.4 -93.6       2.324   +0.2146 -0.2060   1.22    0
   1   76  56.30136  31.45605   3.14  0.10   54.0        1  216595582989942912  139.9     +6.1 -5.6          ---     ---     ---       8.96    1
   1   77  56.34543  32.64112   3.18  0.10   79.0        1  216730822921329408  303.2     +13.8 -12.6        ---     ---     ---       2.74    1
   1   78  56.36273  32.28774   0.63  0.06   39.0        3  216703781807268992  196.2     +2.5 -2.4          0.526   +0.1650 -0.1580   1.10    0
   1   79  56.48625  32.21189   0.40  0.09   53.0        7  216661244451253248  216.3     +2.1 -2.1          0.6673  +0.0908 -0.2028   1.20    0
   1   80  56.55390  32.78371   0.58  0.09   43.0        5  217108024129902080  1619.6    +304.7 -221.4      ---     ---     ---       1.03    1
   1   81  56.58507  32.07510   1.48  0.10  -25.0        2  216650661651847936  1632.1    +131.4 -113.2      1.345   +0.3050 -0.3730   1.07    0
   1   82  56.60119  31.76166   2.34  0.11   34.0        1  216630286327020672  1465.2    +126.7 -108.0      2.286   +0.1955 -0.0908   1.11    0
   1   83  56.63623  31.63506   0.59  0.09  -35.0        5  216417492170447104  155.7     +2.3 -2.2          0.462   +0.1976 -0.0970   1.57    1
   1   84  56.74581  31.83481   0.88  0.09   27.0        3  216444567644275200  154.2     +1.4 -1.3          0.856   +0.4685 -0.2291   1.06    0
   1   85  56.75516  32.57441   1.31  0.10    3.0        2  217043324742725248  220.2     +1.8 -1.8          1.154   +0.3756 -0.4451   1.07    0
   1   86  56.79464  32.89085   2.06  0.10  -38.0        1  217103900961273344  3605.8    +1135.0 -696.5     1.7687  +0.3487 -0.2485   1.11    0
   1   87  57.09049  32.81787   0.53  0.10   62.0        5  217075382378551808  270.9     +2.9 -2.8          ---     ---     ---       1.12    0
   1   88  57.29866  32.82683   0.59  0.10   57.0        5  217078887071843456  826.7     +23.1 -21.9        ---     ---     ---       1.11    0
   2    1  52.31074  31.11059   4.04  0.75  -28.5        0  121012146674309120  529.4     +78.1 -60.3        ---     ---     ---       1.01    0
   2    2  52.31204  31.15764   4.53  0.06  -22.2        0  121390623488012160  390.7     +60.8 -46.4        ---     ---     ---       4.27    1
   2    4  52.31696  31.12526   4.51  0.12  -13.8        0  121387462392021888  361.6     +16.0 -14.7        ---     ---     ---       1.15    0
   2    5  52.31773  31.12630   3.92  0.21  -22.4        0  121387496751760000  412.6     +28.2 -24.8        ---     ---     ---       1.02    0
   2    6  52.31948  31.27171   0.87  0.14  -62.5        0  121392375834602112  326.0     +42.3 -33.6        ---     ---     ---       4.65    1
   2    7  52.32300  31.12584   3.88  0.25  -16.7        0  121387496751759872  9364.4    -16556.2 -6528.5   ---     ---     ---       1.06    0
   2    9  52.32588  31.13211   3.32  0.48  -12.8        0  121387496751759232  822.7     +161.7 -116.1      ---     ---     ---       1.06    0
   2   10  52.32768  31.16655   4.40  0.04  -23.6        0  121390657847688192  534.0     +27.0 -24.5        ---     ---     ---       1.22    0
   2   11  52.33337  31.16508   5.75  0.10  -16.0        0  121390657847687936  1614.0    +324.8 -231.6      2.4895  +0.2673 -0.1456   1.30    0
   2   13  52.34115  31.26007   0.94  0.09   49.4        0  121393784583875456  279.1     +4.7 -4.5          1.9312  +0.2808 -0.3010   1.16    0
   2   17  52.36267  31.13461   4.61  0.29  -22.4        0  121387428032282112  1431.6    +899.2 -398.5      ---     ---     ---       1.05    0
   2   18  52.36316  31.11338   5.20  0.51  -13.9        0  121387324953067520  3176.1    +5804.9 -1246.9    ---     ---     ---       1.01    0
   2   23  52.26204  31.26693   0.68  0.15   66.4        0  121392478913818880  330.4     +117.6 -68.7       2.6163  +0.0903 -0.1509   9.68    1
   2   24  52.26565  31.26777   7.58  0.54   57.7        0  121392513273556992  552.6     +270.9 -136.8      ---     ---     ---       2.86    1
   2   25  52.26694  31.28542   1.38  0.52   86.3        0  121404367383293056  302.6     +18.1 -16.2        1.906   +0.2760 -0.3081   0.93    0
   2   26  52.28084  31.18030   3.11  0.17  -13.0        0  121390864006118528  327.6     +22.3 -19.6        1.293   +0.4835 -0.2351   1.06    0
   2   27  52.28991  31.15245   4.61  0.61  -18.9        0  121390550472589184  2463.4    +14198.9 -1133.4   ---     ---     ---       0.91    0
   2   28  52.30042  31.13644   0.39  0.08   71.8        0  121390486049061248  285.4     +6.9 -6.6          ---     ---     ---       1.06    0
   2   29  52.32428  31.09393   4.35  0.45  -15.6        0  121011944811367680  5518.2    -301575.7 -2784.6  ---     ---     ---       0.91    0
   2   30  52.33571  31.10335   5.13  0.93   -5.5        0  121387251937686656  1224.2    +780.0 -343.0      ---     ---     ---       1.04    0
   2   31  52.37116  31.10254   5.36  0.32  -12.7        0  121386569038824192  1234.1    +287.0 -195.9      2.9935  +0.1406 -0.1706   1.09    0
   2   32  52.39251  31.13154   2.15  0.39  -26.3        0  121386981355683072  387.1     +25.1 -22.2        ---     ---     ---       1.14    0
   2   33  52.41554  31.24796   1.38  0.19   13.6        0  121392856870938752  3489.0    +2504.4 -1028.2    2.8143  +0.0538 -0.0434   1.10    0
   2   34  52.41852  31.21299   0.34  0.06   41.4        0  121389695775010688  1118.9    +81.3 -71.0        2.5395  +0.4480 -0.4569   0.98    0
   3    1  52.31074  31.11059   1.74  1.27   -7.0       27  121012146674309120  529.4     +78.1 -60.3        ---     ---     ---       1.01    0
   3    2  52.31204  31.15764   3.10  0.64  -23.0        7  121390623488012160  390.7     +60.8 -46.4        ---     ---     ---       4.27    1
   3    3  52.31266  31.13522   3.16  2.43  -20.0       33  121387561175711360  332.1     +110.3 -66.3       ---     ---     ---       0.95    0
   3    4  52.31696  31.12526   2.32  0.74   -8.0       10  121387462392021888  361.6     +16.0 -14.7        ---     ---     ---       1.15    0
   3    5  52.31773  31.12630   1.88  0.97  -13.0       18  121387496751760000  412.6     +28.2 -24.8        ---     ---     ---       1.02    0
   3    6  52.31948  31.27171   1.67  0.60  -45.0       11  121392375834602112  326.0     +42.3 -33.6        ---     ---     ---       4.65    1
   3    7  52.32300  31.12584   1.82  1.45   -9.0       37  121387496751759872  9364.4    -16556.2 -6528.5   ---     ---     ---       1.06    0
   3    8  52.32468  31.11876   2.70  1.91  -11.0       29  121387492455860992  781.3     +318.9 -175.6      ---     ---     ---       1.09    0
   3    9  52.32588  31.13211   2.55  1.43  -17.0       20  121387496751759232  822.7     +161.7 -116.1      ---     ---     ---       1.06    0
   3   10  52.32768  31.16655   4.68  0.65  -25.0        4  121390657847688192  534.0     +27.0 -24.5        ---     ---     ---       1.22    0
   3   11  52.33337  31.16508   4.89  0.64  -20.0        4  121390657847687936  1614.0    +324.8 -231.6      2.4895  +0.2673 -0.1456   1.30    0
   3   12  52.33375  31.14822   3.15  2.44  -25.0       33  121387664254564736  -7712.2   +5870.7 11236.8    ---     ---     ---       1.00    1
   3   13  52.34115  31.26007   1.60  0.75   49.0       16  121393784583875456  279.1     +4.7 -4.5          1.9312  +0.2808 -0.3010   1.16    0
   3   14  52.34810  31.12364   4.54  3.46  -13.0       33  121387393671628928  1481.9    -9425.8 -804.2     ---     ---     ---       1.00    0
   3   17  52.36267  31.13461   3.53  0.66  -11.0        6  121387428032282112  1431.6    +899.2 -398.5      ---     ---     ---       1.05    0
   3   18  52.36316  31.11338   3.32  1.79   -7.0       20  121387324953067520  3176.1    +5804.9 -1246.9    ---     ---     ---       1.01    0
   3   19  52.37077  31.16676   4.01  0.93  -38.0        7  121388042212058112  751.6     +449.8 -204.7      ---     ---     ---       1.16    0
   3   20  52.37336  31.14659   3.17  2.71  -24.0       42  121387801693517440  1652.5    +18641.5 -791.2    ---     ---     ---       1.07    0
   3   22  52.38502  31.21698   1.90  1.21  -45.0       24  121392680776392320  925.4     +171.8 -125.3      2.7863  +0.2005 -0.1864   1.66    1
   4    1  52.33240  31.41585   0.83  0.07  -74.0        2  121406905707934464  295.5     +7.4 -7.1          ---     ---     ---       1.18    0
   4    2  52.32365  31.37914   0.54  0.06  -86.0        3  121406699550262528  ---       ---  ---           ---     ---     ---      26.75    1
   4    3  52.29339  31.36641   3.04  0.23  -35.0        2  121406360248113920  ---       ---  ---           ---     ---     ---      44.02    1
   4    5  52.33509  31.30951   0.66  0.14  -32.0        6  121394192607752192  -1622.4   +1191.2 2542.8     ---     ---     ---       1.38    1
   4    7  52.29017  31.38233   1.31  0.26  -35.0        6  121406394607851264  324.2     +12.4 -11.5        ---     ---     ---       1.21    0
   4    8  52.26608  31.36352   2.46  0.32  -48.0        4  121407013083143936  329.3     +16.6 -15.1        ---     ---     ---       1.46    1
   4    9  52.18167  31.28972   1.34  0.22  -70.0        5  121404917139108992  199.4     +18.7 -15.8        ---     ---     ---       3.79    1
   4   11  52.23599  31.30989   1.25  0.18  -61.0        4  121404607901460864  338.0     +27.1 -23.4        1.171   +0.6347 -0.4100   1.19    0
   4   12  52.25485  31.34011  18.48  3.51   27.0        5  121406978723406720  391.8     +52.6 -41.5        ---     ---     ---       0.91    0
   4   13  52.26565  31.26777   7.24  0.90   56.0        4  121392478913818880  330.4     +117.6 -68.7       2.6163  +0.0903 -0.1509   9.68    1
   4   15  52.23731  31.27287   0.98  0.12  -58.0        4  121403920706696064  314.5     +27.2 -23.2        ---     ---     ---       1.12    0
   4   20  52.34115  31.26007   0.77  0.19   38.0        7  121393784583875456  279.1     +4.7 -4.5          1.9312  +0.2808 -0.3010   1.16    0
====  ===  ========  ========  =====  ====  =====  =======  ==================  ========  =================  ======  ===============  =====  ===

